The Uchuu-SDSS galaxy lightcones: a clustering, RSD and BAO study

We present the data release of the Uchuu-SDSS galaxies: a set of 32 high-fidelity galaxy lightcones constructed from the large Uchuu 2.1 trillion particle $N$-body simulation using Planck cosmology. We adopt subhalo abundance matching to populate the Uchuu-box halo catalogues with SDSS galaxy luminosities. These cubic box galaxy catalogues generated at several redshifts are combined to create the set of lightcones with redshift-evolving galaxy properties. The Uchuu-SDSS galaxy lightcones are built to reproduce the footprint and statistical properties of the SDSS main galaxy survey, along with stellar masses and star formation rates. This facilitates direct comparison of the observed SDSS and simulated Uchuu-SDSS data. Our lightcones reproduce a large number of observational results, such as the distribution of galaxy properties, the galaxy clustering, the stellar mass functions, and the halo occupation distributions. Using the simulated and real data we select samples of bright red galaxies at $z_\mathrm{eff}=0.15$ to explore Redshift Space Distortions and Baryon Acoustic Oscillations (BAO) utilizing a full-shape analytical model of the two-point correlation function. We create a set of 5100 galaxy lightcones using GLAM N-body simulations to compute covariance errors. We report a $\sim 30\%$ precision increase on $f\sigma_8$, due to our better estimate of the covariance matrix. From our BAO-inferred $\alpha_{\parallel}$ and $\alpha_{\perp}$ parameters, we obtain the first SDSS measurements of the Hubble and angular diameter distances $D_\mathrm{H}(z=0.15) / r_d = 27.9^{+3.1}_{-2.7}$, $D_\mathrm{M}(z=0.15) / r_d = 5.1^{+0.4}_{-0.4}$. Overall, we conclude that the Planck LCDM cosmology nicely explains the observed large-scale structure statistics of SDSS. All data sets are made publicly available.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
